On the Creation of Representative Samples of Software Repositories

Software repositories is one of the sources of data in Empirical Software Engineering, primarily in the Mining Software Repositories field, aimed at extracting knowledge from the dynamics and practice of software projects. With the emergence of social coding platforms such as GitHub, researchers have now access to millions of software repositories to use as source data for their studies. With this massive amount of data, sampling techniques are needed to create more manageable datasets. The creation of these datasets is a crucial step, and researchers have to carefully select the repositories to create representative samples according to a set of variables of interest. However, current sampling methods are often based on random selection or rely on variables which may not be related to the research study (e.g., popularity or activity). In this paper, we present a methodology for creating representative samples of software repositories, where such representativeness is properly aligned with both the characteristics of the population of repositories and the requirements of the empirical study. We illustrate our approach with use cases based on Hugging Face repositories.

==> reviews.txt <==
SUBMISSION: 207
TITLE: On the Creation of Representative Samples of Software Repositories


----------------------- REVIEW 1 ---------------------
SUBMISSION: 207
TITLE: On the Creation of Representative Samples of Software Repositories
AUTHORS: June Gorostidi, Adem Ait, Jordi Cabot and Javier Luis Canovas Izquierdo

----------- Overall evaluation -----------
This paper presents a methodology for creating representative samples when analyzing data from software repositories. The methodology consists of four steps, each of which is described in the paper and illustrated through three cases: one with a numerical variable, one with a categorical variable, and the last with two variables—one numerical and one categorical.

The topic of this paper is highly relevant to the software engineering research community, as large amounts of data from software repositories are increasingly used in our field. However, there are some aspects of the paper that could be improved to help the reader better understand the importance of the topic and how the methodology should be applied:

1. Introduction: Although the introduction is well-written, it could be improved in some respects. First, it would be more precise if the paper positioned itself within the field of mining software repositories rather than empirical software engineering in general. While software repositories are widely used to conduct empirical software engineering, it is primarily the MSR (Mining Software Repositories) community that conducts this work. Claiming that data from software repositories is the main source of data for empirical software engineering studies is incorrect. Many empirical studies are conducted with companies or using data from surveys, among other sources. Moreover, the first sentence of the paper is not ideal, as applying empirical methods such as case studies does not aim for generalization of results (sampling, as understood in this paper, is not critical in this context) but for understanding the details of the phenomenon. 
+++ jlcanovas: modified the introduction (and abstract) to better position the paper within the MSR community.

Additionally, it would be beneficial to reflect on why sampling is important when mining software repositories. One might wonder why sampling is needed when the researcher has access to the entire population. The paper should better explain why analyzing the entire population is unfeasible or inconvenient in order to motivate the importance of the topic.
+++ jlcanovas: I think it's not needed: having more thatn 200M of repos should be a good reason to sample, but I added some text in the introduction to back this up.

2. Background and Motivation: The paper lacks references to explain technical statistical terms and justify statistical decisions when creating the methodology. For example, when discussing stratified sampling, strategies to ensure representativeness, or concepts such as NaN. The authors frequently use "we decided" without citing statistical references that would support their decisions (this comment applies also to Section 3).
+++ jlcanovas: (with June input) Added 2 more references in the background section. I think it's enough.

3. Our Approach: One issue with the paper is that it fails to adequately explain the actual steps researchers should follow to create a sample in language that is easily understandable by the empirical software engineering community. This is particularly true in Section 3.2.2. This section would be more helpful if statistical equations were translated into more accessible language that clearly explains the actual steps to be conducted.
??? jlcanovas: Scared due to equations :) What about a flow-chart? 

Overall, while the paper focuses on a very interesting topic and is generally well-written, the actual steps needed to create the sample could have been explained in a more accessible way for a general audience.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 207
TITLE: On the Creation of Representative Samples of Software Repositories
AUTHORS: June Gorostidi, Adem Ait, Jordi Cabot and Javier Luis Canovas Izquierdo

----------- Overall evaluation -----------
This paper presents a methodology to create representative samples of software repositories by selecting one or more variables of interest. It outlines a four-step process: variable selection, analysis, composition, and sample creation, and illustrates the methodology using a case study involving Hugging Face repositories.

Positive Aspects
- The paper tackles an issue in empirical software engineering by proposing a method to improve the sampling techniques by balancing the number of repositories sampled.
-  The proposed process is well-defined and includes detailed steps for implementation, enhancing its practical applicability.
- The application of the methodology to Hugging Face repositories provides a concrete example, helping to clarify the proposed approach.
- The inclusion of an implementation and a replicability package is commendable, supporting the reproducibility of the research.

Negative Aspects
- The discussion on how variables for stratification are selected should be improved. The criteria for choosing these variables should be elaborated to ensure comprehensive applicability.
+++ jlcanovas: Done! as there is nothing else to add. 

- There is a lack of in-depth comparison with existing sampling methods. The paper would benefit from a more critical evaluation of how the proposed method improves over current practices.
+++ jlcanovas: We don't have enough space, the new references added should be enough. 

- The related work section is superficial. A more thorough analysis of related methodologies and their limitations would provide a stronger foundation for the proposed approach.
+++ jlcanovas: Reviewed with Adem. With the lack of space, we have reorganized a bit the section.

Comments
The introduction adequately presents the importance of the topic and the gap in current methods. However, it could be more compelling in justifying the need for a new methodology.
+++ jlcanovas: I consider this as done. If we address the second point of negative aspects, we could also address this one

While the Section 2 explains the basics of sampling and its relevance, it lacks depth in discussing the specific challenges and limitations of existing methods. A more detailed background would provide better context for the proposed approach.
+++ jlcanovas: We didn't want to focus on the limitations of existing methods, but to present the main concepts we will use later. I changed the name of the section to "Background" to make it clearer.

The methodology is systematically presented, but the variable selection phase is underexplored. More detailed criteria and examples for variable selection would enhance understanding. Additionally, the justification for each step should be more robust, linking them explicitly to potential biases and representativeness issues. The equation section is not clearly explained, it is, to some extent, hard to follow. It should be simplified or reworked for better clarity.
+++ jlcanovas: Regarding the variable selection, I don't see how to extend it. It's just selecting the variables that are relevant for the study!
+++ jlcanovas: Nothing really to add. I think the equations should be clear enough.

The case study is a valuable inclusion, demonstrating the application of the methodology. However, its narrow focus on Hugging Face limits the perceived versatility.
+++ jlcanovas: Let's keep it as it is. In live presentation we can defend better the example and versatility.

The Related Work Section is weak, lacking a thorough comparison with existing methods. A detailed critique of related work, identifying specific shortcomings that the proposed method addresses, would significantly enhance this section. There is also a lack of references to justify the work; related works are just mentioned without discussing their limitations or gaps.
+++ jlcanovas: Reviewed with Adem. With the lack of space, we have reorganized a bit the section.

The conclusion is concise but could be more forward-looking. It should discuss potential future work, such as testing the methodology on different types of repositories and refining the variable selection process.
+++ jlcanovas: We tried to do our best given the space constraints but we didn't really added anything new.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 207
TITLE: On the Creation of Representative Samples of Software Repositories
AUTHORS: June Gorostidi, Adem Ait, Jordi Cabot and Javier Luis Canovas Izquierdo

----------- Overall evaluation -----------
The paper addresses the need to create representative samples of software repositories for empirical studies in software engineering. The paper presents a four-step methodology to create representative samples based on variables of interest and repository characteristics, illustrated with “use cases” using HuggingFace repositories.

The topic is highly relevant to the Empirical Software Engineering community, although the proposal is still in a preliminary stage (evidence on the practical improvement generated by the proposed approach is needed).

Strengths:

* The proposed four-phase preliminary methodology seems well-structured to generate representative samples of software repositories, ensuring a systematic approach to sampling.
* The proposed methodology focuses on ensuring sample representativeness based on the characteristics of the population of repositories and the specific requirements of the empirical study. This aspect of representativeness is crucial for the validity and reliability of empirical studies that use repository data in software engineering.
* Tool Support: Implementation of a Python tool that supports the methodology, including a replicability package.

Points for improvement:

Additional evidence on how the proposed methodology was developed, along with evidence demonstrating the improvements gained through this approach, is needed.
+++ jlcanovas: Reviewed with Adem. With the lack of space, we have reorganized a bit the section. We cannot cover the "improvements" of our approach! Addressing representativeness should be enoug (commented in related work).

The term “case study” is misused. The authors refer to “case study” when they mean “use case” (i.e., an example of the method's application).
+++ jlcanovas: Ooops, changed! we now use "use case/s".

The illustration of the proposal could be enhanced by comparing the sampling results from previously published studies with those obtained using the proposed methodology. This comparison would provide more compelling evidence of the methodology's usefulness and efficacy.
+++ jlcanovas: Related to the comment about position our work with other works. Checked with Adem. The main point of our approach is to address representativeness.

Feedback or considerations in future work.

As mentioned, to ensure the credibility of the proposed methodology, the authors should provide more compelling evidence on its development and demonstrate its improvements over not using the methodology.
